Visualizing Adapted Knowledge in Domain Transfer

A source model trained on source data and a target model learned through unsupervised domain adaptation (UDA) usually encode different knowledge. To understand the adaptation process, we portray their knowledge difference with image translation. Specifically, we feed a translated image and its original version to the two models respectively, formulating two branches. Through updating the translated image, we force similar outputs from the two branches. When such requirements are met, differences between the two images can compensate for and hence represent the knowledge difference between models. To enforce similar outputs from the two branches and depict the adapted knowledge, we propose a source-free image translation method that generates source-style images using only target images and the two models. We visualize the adapted knowledge on several datasets with different UDA methods and find that generated images successfully capture the style difference between the two domains. For application, we show that generated images enable further tuning of the target model without accessing source data. Code available at https://github.com/hou-yz/DA_visualization.

==> email.txt <==
Dear Area Chairs,

We would like to bring to your attention that some comments violate the reviewer guidelines for CVPR 2021 [1]. 
In R2Q1 and R3Q1, without supporting reference or proof, our results are criticized as "not surprising/satisfying/impressive", based on a *wildly-held but unproven* belief that the knowledge difference between UDA models *should automatically* capture the style difference and thus power the style transfer. We firmly oppose such un-supported subjective criticism, and believe manuscripts should not be attacked based on *pure opinions* and *blank assertions* [1] p11 and p13. We point out that the problem is deemed new/interesting/meaningful by all reviewers, and this paper is the first to *investigate* this problem and *experimentally prove* the belief that the attacks are based on. We believe such a first step in an unexplored field, just as a baby's first step, should not be criticized as "not surprising/satisfying/impressive". 
In R2Q2, our method is criticized as there might exist alternative approaches. We want to point out criticizing based on things no one knows about should not be advocated [1] p10.
In R3Q2, the SFDA results (which is not the focus of this paper, only an application) are criticized as lower than the SOTA, whereas higher performance that SOTA is not required [1] p14. 
In all, we believe the same as R1 that "The problem introduced by this work is novel and overall well addressed", and many can benefit from reading this paper. 

Thank you for your effort,
Authors


References,
[1] CVPR 21 PCs. Reviewer Slides for CVPR 21. http://luthuli.cs.uiuc.edu/~daf/CVPR21TrainingMaterials/RefSlides.pdf

